Word2Vec: Optimal Hyper-Parameters and Their Impact on NLP Downstream Tasks

Word2Vec is a prominent model for natural language processing (NLP) tasks. Similar inspiration is found in distributed embeddings for new state-of-the-art (SotA) deep neural networks. However, wrong combination of hyper-parameters can produce poor quality vectors. The objective of this work is to empirically show optimal combination of hyper-parameters exists and evaluate various combinations. We compare them with the released, pre-trained original word2vec model. Both intrinsic and extrinsic (downstream) evaluations, including named entity recognition (NER) and sentiment analysis (SA) were carried out. The downstream tasks reveal that the best model is usually task-specific, high analogy scores don't necessarily correlate positively with F1 scores and the same applies to focus on data alone. Increasing vector dimension size after a point leads to poor quality or performance. If ethical considerations to save time, energy and the environment are made, then reasonably smaller corpora may do just as well or even better in some cases. Besides, using a small corpus, we obtain better human-assigned WordSim scores, corresponding Spearman correlation and better downstream performances (with significance tests) compared to the original model, trained on 100 billion-word corpus.

==> fonts/mmathdgm/doc/fonts/mmathdgm/mmathdgm.txt <==
          The mmathdgm package
Math fonts using Minion Math together with DGMeta


File:       README
Author:     giovanni, le-tex publishing services


DESCRIPTION
===========

This package provides virtual math fonts on the basis of 
Minion Math and DGMeta(Serif)Science fonts.

Note that respective font packages for Minion Math and for
the DGMeta fonts must be installed.

Copyright:  (C) 2014 le-tex publishing services


FILES IN DISTRIBUTION
=====================

   BASE DISTRIBUTION:

      README             This file.
      Some virtual font files
      mmathdgm.sty       The file to use the font in a LaTeX document.


BASIC INSTALLATION
====================

   The package ZIP file is structered to be unzipped into
   the $TEXMFLOCAL directory of a TeXLive installation.

   After unzipping run mktexlsr.

